The magnetic field generated by a charge in a uniaxial magnetoelectric material

We revisit the description of the magnetic field around antiferromagnetic magnetoelectrics in the context of recent developments regarding magnetoelectric monopoles. Using Maxwell's equations, we calculate the magnetic and electric fields associated with a free charge in a bulk uniaxial magnetoelectric, as well as in a finite sphere of magnetoelectric material. We show that a charge in the prototypical magnetoelectric Cr$_2$O$_3$, which is uniaxial with a diagonal magnetoelectric response, induces an internal magnetic field with both monopolar and quadrupolar components, but that only the quadrupolar contribution extends beyond the sample surface. We discuss the behavior of the external quadrupolar field and compare its magnitude to those of magnetic fields from other sources.

==> fig5.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{257.88269379bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36657355)%
    \put(0,0){\includegraphics[width=\unitlength]{fig5.pdf}}%
    \put(-0.0014178,0.34304909){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a)}}}%
    \put(0.49926179,0.34064728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b)}}}%
    \put(0.05271993,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{160}}}%
    \put(0.1100058,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{180}}}%
    \put(0.16729169,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.22457756,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{220}}}%
    \put(0.28186343,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{240}}}%
    \put(0.3391493,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{260}}}%
    \put(0.39643519,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{280}}}%
    \put(0.45372106,0.00019376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{300}}}%
    \put(0.00310459,0.06834623){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{19}}}%
    \put(0.00310459,0.0982432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{18}}}%
    \put(0.00310459,0.1676618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{18}}}%
    \put(0.00310459,0.19755859){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{17}}}%
    \put(0.00310459,0.26697719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{17}}}%
    \put(0.00310459,0.29687416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{16}}}%
    \put(0.3428051,0.25324759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mono}}}%
    \put(0.3428051,0.22279925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Quad}}}%
    \put(0.3428051,0.19235091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Secto}}}%
    \put(0.624451,0.19324063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.69156232,0.19324063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.76229718,0.19324063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{150}}}%
    \put(0.83303204,0.19324063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.90376695,0.19324063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{250}}}%
    \put(0.97450176,0.19324063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{300}}}%
    \put(0.51081783,0.07814337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.51951428,0.07814337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.51806486,0.12147608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.52676136,0.12147608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.}}}%
    \put(0.51806486,0.16480879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.52676136,0.16480879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5.}}}%
    \put(0.52676136,0.25147421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5.}}}%
    \put(0.52676136,0.29480692){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.}}}%
    \put(0.64853975,0.29123592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mono}}}%
    \put(0.64853975,0.25934896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Quad}}}%
  \end{picture}%
\endgroup%

